A detailed time-resolved and energy-resolved spectro-polarimetric study of bright GRBs detected by AstroSat CZTI in its first year of operation

The radiation mechanism underlying the prompt emission remains unresolved and can be resolved using a systematic and uniform time-resolved spectro-polarimetric study. In this paper, we investigated the spectral, temporal, and polarimetric characteristics of five bright GRBs using archival data from AstroSat CZTI, Swift BAT, and Fermi GBM. These bright GRBs were detected by CZTI in its first year of operation, and their average polarization characteristics have been published in Chattopadhyay et al. (2022). In the present work, we examined the time-resolved (in 100-600 keV) and energy-resolved polarization measurements of these GRBs with an improved polarimetric technique such as increasing the effective area and bandwidth (by using data from low-gain pixels), using an improved event selection logic to reduce noise in the double events and extend the spectral bandwidth. In addition, we also separately carried out detailed time-resolved spectral analyses of these GRBs using empirical and physical synchrotron models. By these improved time-resolved and energy-resolved spectral and polarimetric studies (not fully coupled spectro-polarimetric fitting), we could pin down the elusive prompt emission mechanism of these GRBs. Our spectro-polarimetric analysis reveals that GRB 160623A, GRB 160703A, and GRB 160821A have Poynting flux-dominated jets. On the other hand, GRB 160325A and GRB 160802A have baryonic-dominated jets with mild magnetization. Furthermore, we observe a rapid change in polarization angle by $\sim$ 90 degrees within the main pulse of very bright GRB 160821A, consistent with our previous results. Our study suggests that the jet composition of GRBs may exhibit a wide range of magnetization, which can be revealed by utilizing spectro-polarimetric investigations of the bright GRBs.

==> GRB160325A_lc_compton_100_600_thr_20.txt <==
  196584605.845        35.0000000000000000
  196584606.845        28.0000000000000000
  196584607.845        26.0000000000000000
  196584608.845        30.0000000000000000
  196584609.845        33.0000000000000000
  196584610.845        32.0000000000000000
  196584611.845        32.0000000000000000
  196584612.845        33.0000000000000000
  196584613.845        31.0000000000000000
  196584614.845        33.0000000000000000
  196584615.845        31.0000000000000000
  196584616.845        35.0000000000000000
  196584617.845        35.0000000000000000
  196584618.845        36.0000000000000000
  196584619.845        34.0000000000000000
  196584620.845        34.0000000000000000
  196584621.845        35.0000000000000000
  196584622.845        37.0000000000000000
  196584623.845        37.0000000000000000
  196584624.845        32.0000000000000000
  196584625.845        32.0000000000000000
  196584626.845        31.0000000000000000
  196584627.845        35.0000000000000000
  196584628.845        31.0000000000000000
  196584629.845        33.0000000000000000
  196584630.845        33.0000000000000000
  196584631.845        34.0000000000000000
  196584632.845        33.0000000000000000
  196584633.845        28.0000000000000000
  196584634.845        32.0000000000000000
  196584635.845        33.0000000000000000
  196584636.845        39.0000000000000000
  196584637.845        36.0000000000000000
  196584638.845        35.0000000000000000
  196584639.845        32.0000000000000000
  196584640.845        36.0000000000000000
  196584641.845        35.0000000000000000
  196584642.845        37.0000000000000000
  196584643.845        37.0000000000000000
  196584644.845        36.0000000000000000
  196584645.845        32.0000000000000000
  196584646.845        28.0000000000000000
  196584647.845        31.0000000000000000
  196584648.845        32.0000000000000000
  196584649.845        34.0000000000000000
  196584650.845        32.0000000000000000
  196584651.845        34.0000000000000000
  196584652.845        35.0000000000000000
  196584653.845        31.0000000000000000
  196584654.845        31.0000000000000000
  196584655.845        29.0000000000000000
  196584656.845        33.0000000000000000
  196584657.845        28.0000000000000000
  196584658.845        30.0000000000000000
  196584659.845        27.0000000000000000
  196584660.845        31.0000000000000000
  196584661.845        29.0000000000000000
  196584662.845        29.0000000000000000
  196584663.845        29.0000000000000000
  196584664.845        33.0000000000000000
  196584665.845        36.0000000000000000
  196584666.845        38.0000000000000000
  196584667.845        34.0000000000000000
  196584668.845        31.0000000000000000
  196584669.845        31.0000000000000000
  196584670.845        33.0000000000000000
  196584671.845        31.0000000000000000
  196584672.845        33.0000000000000000
  196584673.845        34.0000000000000000
  196584674.845        35.0000000000000000
  196584675.845        34.0000000000000000
  196584676.845        31.0000000000000000
  196584677.845        30.0000000000000000
  196584678.845        33.0000000000000000
  196584679.845        38.0000000000000000
  196584680.845        39.0000000000000000
  196584681.845        41.0000000000000000
  196584682.845        38.0000000000000000
  196584683.845        37.0000000000000000
  196584684.845        28.0000000000000000
  196584685.845        29.0000000000000000
  196584686.845        25.0000000000000000
  196584687.845        26.0000000000000000
  196584688.845        24.0000000000000000
  196584689.845        28.0000000000000000
  196584690.845        27.0000000000000000
  196584691.845        28.0000000000000000
  196584692.845        27.0000000000000000
  196584693.845        30.0000000000000000
  196584694.845        32.0000000000000000
  196584695.845        33.0000000000000000
  196584696.845        31.0000000000000000
  196584697.845        28.0000000000000000
  196584698.845        28.0000000000000000
  196584699.845        28.0000000000000000
  196584700.845        34.0000000000000000
  196584701.845        33.0000000000000000
  196584702.845        38.0000000000000000
  196584703.845        30.0000000000000000
  196584704.845        29.0000000000000000
  196584705.845        26.0000000000000000
  196584706.845        31.0000000000000000
  196584707.845        31.0000000000000000
  196584708.845        28.0000000000000000
  196584709.845        25.0000000000000000
  196584710.845        19.0000000000000000
  196584711.845        25.0000000000000000
  196584712.845        26.0000000000000000
  196584713.845        33.0000000000000000
  196584714.845        29.0000000000000000
  196584715.845        30.0000000000000000
  196584716.845        34.0000000000000000
  196584717.845        36.0000000000000000
  196584718.845        35.0000000000000000
  196584719.845        33.0000000000000000
  196584720.845        33.0000000000000000
  196584721.845        35.0000000000000000
  196584722.845        34.0000000000000000
  196584723.845        35.0000000000000000
  196584724.845        30.0000000000000000
  196584725.845        29.0000000000000000
  196584726.845        27.0000000000000000
  196584727.845        28.0000000000000000
  196584728.845        28.0000000000000000
  196584729.845        30.0000000000000000
  196584730.845        31.0000000000000000
  196584731.845        31.0000000000000000
  196584732.845        32.0000000000000000
  196584733.845        30.0000000000000000
  196584734.845        30.0000000000000000
  196584735.845        26.0000000000000000
  196584736.845        30.0000000000000000
  196584737.845        28.0000000000000000
  196584738.845        30.0000000000000000
  196584739.845        31.0000000000000000
  196584740.845        33.0000000000000000
  196584741.845        32.0000000000000000
  196584742.845        28.0000000000000000
  196584743.845        25.0000000000000000
  196584744.845        24.0000000000000000
  196584745.845        25.0000000000000000
  196584746.845        27.0000000000000000
  196584747.845        29.0000000000000000
  196584748.845        31.0000000000000000
  196584749.845        31.0000000000000000
  196584750.845        30.0000000000000000
  196584751.845        30.0000000000000000
  196584752.845        28.0000000000000000
  196584753.845        30.0000000000000000
  196584754.845        32.0000000000000000
  196584755.845        33.0000000000000000
  196584756.845        31.0000000000000000
  196584757.845        30.0000000000000000
  196584758.845        33.0000000000000000
  196584759.845        32.0000000000000000
  196584760.845        30.0000000000000000
  196584761.845        25.0000000000000000
  196584762.845        28.0000000000000000
  196584763.845        27.0000000000000000
  196584764.845        33.0000000000000000
  196584765.845        32.0000000000000000
  196584766.845        31.0000000000000000
  196584767.845        28.0000000000000000
  196584768.845        27.0000000000000000
  196584769.845        27.0000000000000000
  196584770.845        31.0000000000000000
  196584771.845        29.0000000000000000
  196584772.845        31.0000000000000000
  196584773.845        27.0000000000000000
  196584774.845        32.0000000000000000
  196584775.845        32.0000000000000000
  196584776.845        31.0000000000000000
  196584777.845        30.0000000000000000
  196584778.845        30.0000000000000000
  196584779.845        31.0000000000000000
  196584780.845        33.0000000000000000
  196584781.845        28.0000000000000000
  196584782.845        29.0000000000000000
  196584783.845        26.0000000000000000
  196584784.845        30.0000000000000000
  196584785.845        30.0000000000000000
  196584786.845        28.0000000000000000
  196584787.845        27.0000000000000000
  196584788.845        24.0000000000000000
  196584789.845        26.0000000000000000
  196584790.845        23.0000000000000000
  196584791.845        23.0000000000000000
  196584792.845        23.0000000000000000
  196584793.845        28.0000000000000000
  196584794.845        29.0000000000000000
  196584795.845        29.0000000000000000
  196584796.845        28.0000000000000000
  196584797.845        32.0000000000000000
  196584798.845        36.0000000000000000
  196584799.845        32.0000000000000000
  196584800.845        31.0000000000000000
  196584801.845        26.0000000000000000
  196584802.845        31.0000000000000000
  196584803.845        30.0000000000000000
  196584804.845        35.0000000000000000
  196584805.845        32.0000000000000000
  196584806.845        34.0000000000000000
  196584807.845        32.0000000000000000
  196584808.845        35.0000000000000000
  196584809.845        30.0000000000000000
  196584810.845        26.0000000000000000
  196584811.845        24.0000000000000000
  196584812.845        28.0000000000000000
  196584813.845        30.0000000000000000
  196584814.845        30.0000000000000000
  196584815.845        27.0000000000000000
  196584816.845        29.0000000000000000
  196584817.845        30.0000000000000000
  196584818.845        31.0000000000000000
  196584819.845        28.0000000000000000
  196584820.845        28.0000000000000000
  196584821.845        26.0000000000000000
  196584822.845        25.0000000000000000
  196584823.845        25.0000000000000000
  196584824.845        31.0000000000000000
  196584825.845        32.0000000000000000
  196584826.845        33.0000000000000000
  196584827.845        29.0000000000000000
  196584828.845        30.0000000000000000
  196584829.845        29.0000000000000000
  196584830.845        29.0000000000000000
  196584831.845        32.0000000000000000
  196584832.845        28.0000000000000000
  196584833.845        29.0000000000000000
  196584834.845        28.0000000000000000
  196584835.845        31.0000000000000000
  196584836.845        31.0000000000000000
  196584837.845        30.0000000000000000
  196584838.845        30.0000000000000000
  196584839.845        29.0000000000000000
  196584840.845        26.0000000000000000
  196584841.845        24.0000000000000000
  196584842.845        23.0000000000000000
  196584843.845        27.0000000000000000
  196584844.845        29.0000000000000000
  196584845.845        34.0000000000000000
  196584846.845        35.0000000000000000
  196584847.845        32.0000000000000000
  196584848.845        26.0000000000000000
  196584849.845        23.0000000000000000
  196584850.845        24.0000000000000000
  196584851.845        24.0000000000000000
  196584852.845        33.0000000000000000
  196584853.845        33.0000000000000000
  196584854.845        33.0000000000000000
  196584855.845        28.0000000000000000
  196584856.845        28.0000000000000000
  196584857.845        29.0000000000000000
  196584858.845        26.0000000000000000
  196584859.845        27.0000000000000000
  196584860.845        27.0000000000000000
  196584861.845        28.0000000000000000
  196584862.845        28.0000000000000000
  196584863.845        27.0000000000000000
  196584864.845        27.0000000000000000
  196584865.845        27.0000000000000000
  196584866.845        31.0000000000000000
  196584867.845        31.0000000000000000
  196584868.845        33.0000000000000000
  196584869.845        32.0000000000000000
  196584870.845        30.0000000000000000
  196584871.845        31.0000000000000000
  196584872.845        31.0000000000000000
  196584873.845        30.0000000000000000
  196584874.845        28.0000000000000000
  196584875.845        28.0000000000000000
  196584876.845        30.0000000000000000
  196584877.845        30.0000000000000000
  196584878.845        26.0000000000000000
  196584879.845        27.0000000000000000
  196584880.845        24.0000000000000000
  196584881.845        23.0000000000000000
  196584882.845        22.0000000000000000
  196584883.845        28.0000000000000000
  196584884.845        31.0000000000000000
  196584885.845        29.0000000000000000
  196584886.845        26.0000000000000000
  196584887.845        28.0000000000000000
  196584888.845        28.0000000000000000
  196584889.845        29.0000000000000000
  196584890.845        24.0000000000000000
  196584891.845        22.0000000000000000
  196584892.845        21.0000000000000000
  196584893.845        25.0000000000000000
  196584894.845        27.0000000000000000
  196584895.845        27.0000000000000000
  196584896.845        29.0000000000000000
  196584897.845        30.0000000000000000
  196584898.845        35.0000000000000000
  196584899.845        32.0000000000000000
  196584900.845        32.0000000000000000
  196584901.845        31.0000000000000000
  196584902.845        28.0000000000000000
  196584903.845        28.0000000000000000
  196584904.845        26.0000000000000000
  196584905.845        27.0000000000000000
  196584906.845        30.0000000000000000
  196584907.845        33.0000000000000000
  196584908.845        34.0000000000000000
  196584909.845        31.0000000000000000
  196584910.845        28.0000000000000000
  196584911.845        26.0000000000000000
  196584912.845        25.0000000000000000
  196584913.845        26.0000000000000000
  196584914.845        28.0000000000000000
  196584915.845        30.0000000000000000
  196584916.845        27.0000000000000000
  196584917.845        26.0000000000000000
  196584918.845        23.0000000000000000
  196584919.845        27.0000000000000000
  196584920.845        26.0000000000000000
  196584921.845        28.0000000000000000
  196584922.845        26.0000000000000000
  196584923.845        28.0000000000000000
  196584924.845        27.0000000000000000
  196584925.845        26.0000000000000000
  196584926.845        29.0000000000000000
  196584927.845        30.0000000000000000
  196584928.845        34.0000000000000000
  196584929.845        30.0000000000000000
  196584930.845        27.0000000000000000
  196584931.845        22.0000000000000000
  196584932.845        21.0000000000000000
  196584933.845        20.0000000000000000
  196584934.845        22.0000000000000000
  196584935.845        24.0000000000000000
  196584936.845        27.0000000000000000
  196584937.845        29.0000000000000000
  196584938.845        28.0000000000000000
  196584939.845        26.0000000000000000
  196584940.845        28.0000000000000000
  196584941.845        29.0000000000000000
  196584942.845        31.0000000000000000
  196584943.845        28.0000000000000000
  196584944.845        27.0000000000000000
  196584945.845        25.0000000000000000
  196584946.845        25.0000000000000000
  196584947.845        23.0000000000000000
  196584948.845        27.0000000000000000
  196584949.845        26.0000000000000000
  196584950.845        29.0000000000000000
  196584951.845        28.0000000000000000
  196584952.845        27.0000000000000000
  196584953.845        25.0000000000000000
  196584954.845        25.0000000000000000
  196584955.845        25.0000000000000000
  196584956.845        24.0000000000000000
  196584957.845        27.0000000000000000
  196584958.845        28.0000000000000000
  196584959.845        28.0000000000000000
  196584960.845        24.0000000000000000
  196584961.845        25.0000000000000000
  196584962.845        29.0000000000000000
  196584963.845        34.0000000000000000
  196584964.845        34.0000000000000000
  196584965.845        34.0000000000000000
  196584966.845        31.0000000000000000
  196584967.845        33.0000000000000000
  196584968.845        31.0000000000000000
  196584969.845        28.0000000000000000
  196584970.845        29.0000000000000000
  196584971.845        30.0000000000000000
  196584972.845        28.0000000000000000
  196584973.845        28.0000000000000000
  196584974.845        28.0000000000000000
  196584975.845        27.0000000000000000
  196584976.845        26.0000000000000000
  196584977.845        26.0000000000000000
  196584978.845        30.0000000000000000
  196584979.845        32.0000000000000000
  196584980.845        29.0000000000000000
  196584981.845        29.0000000000000000
  196584982.845        30.0000000000000000
  196584983.845        35.0000000000000000
  196584984.845        35.0000000000000000
  196584985.845        34.0000000000000000
  196584986.845        30.0000000000000000
  196584987.845        29.0000000000000000
  196584988.845        31.0000000000000000
  196584989.845        31.0000000000000000
  196584990.845        30.0000000000000000
  196584991.845        26.0000000000000000
  196584992.845        30.0000000000000000
  196584993.845        30.0000000000000000
  196584994.845        29.0000000000000000
  196584995.845        27.0000000000000000
  196584996.845        27.0000000000000000
  196584997.845        29.0000000000000000
  196584998.845        30.0000000000000000
  196584999.845        32.0000000000000000
  196585000.845        30.0000000000000000
  196585001.845        28.0000000000000000
  196585002.845        25.0000000000000000
  196585003.845        26.0000000000000000
  196585004.845        28.0000000000000000
  196585005.845        30.0000000000000000
  196585006.845        27.0000000000000000
  196585007.845        26.0000000000000000
  196585008.845        26.0000000000000000
  196585009.845        31.0000000000000000
  196585010.845        33.0000000000000000
  196585011.845        30.0000000000000000
  196585012.845        28.0000000000000000
  196585013.845        30.0000000000000000
  196585014.845        35.0000000000000000
  196585015.845        33.0000000000000000
  196585016.845        26.0000000000000000
  196585017.845        24.0000000000000000
  196585018.845        29.0000000000000000
  196585019.845        34.0000000000000000
  196585020.845        33.0000000000000000
  196585021.845        30.0000000000000000
  196585022.845        25.0000000000000000
  196585023.845        25.0000000000000000
  196585024.845        25.0000000000000000
  196585025.845        27.0000000000000000
  196585026.845        28.0000000000000000
  196585027.845        30.0000000000000000
  196585028.845        30.0000000000000000
  196585029.845        29.0000000000000000
  196585030.845        24.0000000000000000
  196585031.845        24.0000000000000000
  196585032.845        23.0000000000000000
  196585033.845        28.0000000000000000
  196585034.845        27.0000000000000000
  196585035.845        29.0000000000000000
  196585036.845        26.0000000000000000
  196585037.845        27.0000000000000000
  196585038.845        27.0000000000000000
  196585039.845        32.0000000000000000
  196585040.845        30.0000000000000000
  196585041.845        29.0000000000000000
  196585042.845        26.0000000000000000
  196585043.845        27.0000000000000000
  196585044.845        29.0000000000000000
  196585045.845        29.0000000000000000
  196585046.845        29.0000000000000000
  196585047.845        30.0000000000000000
  196585048.845        29.0000000000000000
  196585049.845        28.0000000000000000
  196585050.845        27.0000000000000000
  196585051.845        28.0000000000000000
  196585052.845        27.0000000000000000
  196585053.845        29.0000000000000000
  196585054.845        27.0000000000000000
  196585055.845        29.0000000000000000
  196585056.845        29.0000000000000000
  196585057.845        36.0000000000000000
  196585058.845        36.0000000000000000
  196585059.845        35.0000000000000000
  196585060.845        28.0000000000000000
  196585061.845        26.0000000000000000
  196585062.845        24.0000000000000000
  196585063.845        27.0000000000000000
  196585064.845        28.0000000000000000
  196585065.845        27.0000000000000000
  196585066.845        25.0000000000000000
  196585067.845        23.0000000000000000
  196585068.845        21.0000000000000000
  196585069.845        23.0000000000000000
  196585070.845        23.0000000000000000
  196585071.845        25.0000000000000000
  196585072.845        20.0000000000000000
  196585073.845        21.0000000000000000
  196585074.845        25.0000000000000000
  196585075.845        31.0000000000000000
  196585076.845        32.0000000000000000
  196585077.845        31.0000000000000000
  196585078.845        29.0000000000000000
  196585079.845        30.0000000000000000
  196585080.845        29.0000000000000000
  196585081.845        29.0000000000000000
  196585082.845        26.0000000000000000
  196585083.845        28.0000000000000000
  196585084.845        29.0000000000000000
  196585085.845        30.0000000000000000
  196585086.845        26.0000000000000000
  196585087.845        28.0000000000000000
  196585088.845        29.0000000000000000
  196585089.845        33.0000000000000000
  196585090.845        29.0000000000000000
  196585091.845        27.0000000000000000
  196585092.845        21.0000000000000000
  196585093.845        26.0000000000000000
  196585094.845        27.0000000000000000
  196585095.845        31.0000000000000000
  196585096.845        30.0000000000000000
  196585097.845        30.0000000000000000
  196585098.845        31.0000000000000000
  196585099.845        29.0000000000000000
  196585100.845        31.0000000000000000
  196585101.845        30.0000000000000000
  196585102.845        33.0000000000000000
  196585103.845        32.0000000000000000
  196585104.845        33.0000000000000000
  196585105.845        28.0000000000000000
  196585106.845        27.0000000000000000
  196585107.845        26.0000000000000000
  196585108.845        28.0000000000000000
  196585109.845        27.0000000000000000
  196585110.845        26.0000000000000000
  196585111.845        26.0000000000000000
  196585112.845        29.0000000000000000
  196585113.845        27.0000000000000000
  196585114.845        31.0000000000000000
  196585115.845        29.0000000000000000
  196585116.845        31.0000000000000000
  196585117.845        25.0000000000000000
  196585118.845        27.0000000000000000
  196585119.845        25.0000000000000000
  196585120.845        28.0000000000000000
  196585121.845        27.0000000000000000
  196585122.845        29.0000000000000000
  196585123.845        25.0000000000000000
  196585124.845        26.0000000000000000
  196585125.845        25.0000000000000000
  196585126.845        26.0000000000000000
  196585127.845        26.0000000000000000
  196585128.845        28.0000000000000000
  196585129.845        28.0000000000000000
  196585130.845        26.0000000000000000
  196585131.845        23.0000000000000000
  196585132.845        24.0000000000000000
  196585133.845        23.0000000000000000
  196585134.845        26.0000000000000000
  196585135.845        27.0000000000000000
  196585136.845        33.0000000000000000
  196585137.845        30.0000000000000000
  196585138.845        30.0000000000000000
  196585139.845        27.0000000000000000
  196585140.845        29.0000000000000000
  196585141.845        24.0000000000000000
  196585142.845        23.0000000000000000
  196585143.845        22.0000000000000000
  196585144.845        27.0000000000000000
  196585145.845        27.0000000000000000
  196585146.845        31.0000000000000000
  196585147.845        30.0000000000000000
  196585148.845        32.0000000000000000
  196585149.845        28.0000000000000000
  196585150.845        25.0000000000000000
  196585151.845        24.0000000000000000
  196585152.845        23.0000000000000000
  196585153.845        27.0000000000000000
  196585154.845        26.0000000000000000
  196585155.845        28.0000000000000000
  196585156.845        30.0000000000000000
  196585157.845        31.0000000000000000
  196585158.845        29.0000000000000000
  196585159.845        29.0000000000000000
  196585160.845        33.0000000000000000
  196585161.845        45.0000000000000000
  196585162.845        61.0000000000000000
  196585163.845        65.0000000000000000
  196585164.845        67.0000000000000000
  196585165.845        54.0000000000000000
  196585166.845        59.0000000000000000
  196585167.845        53.0000000000000000
  196585168.845        66.0000000000000000
  196585169.845        71.0000000000000000
  196585170.845        83.0000000000000000
  196585171.845        80.0000000000000000
  196585172.845        83.0000000000000000
  196585173.845        80.0000000000000000
  196585174.845        73.0000000000000000
  196585175.845        54.0000000000000000
  196585176.845        37.0000000000000000
  196585177.845        29.0000000000000000
  196585178.845        28.0000000000000000
  196585179.845        27.0000000000000000
  196585180.845        30.0000000000000000
  196585181.845        31.0000000000000000
  196585182.845        31.0000000000000000
  196585183.845        35.0000000000000000
  196585184.845        35.0000000000000000
  196585185.845        36.0000000000000000
  196585186.845        35.0000000000000000
  196585187.845        37.0000000000000000
  196585188.845        35.0000000000000000
  196585189.845        33.0000000000000000
  196585190.845        30.0000000000000000
  196585191.845        30.0000000000000000
  196585192.845        26.0000000000000000
  196585193.845        28.0000000000000000
  196585194.845        30.0000000000000000
  196585195.845        31.0000000000000000
  196585196.845        29.0000000000000000
  196585197.845        29.0000000000000000
  196585198.845        29.0000000000000000
  196585199.845        31.0000000000000000
  196585200.845        35.0000000000000000
  196585201.845        39.0000000000000000
  196585202.845        51.0000000000000000
  196585203.845        53.0000000000000000
  196585204.845        64.0000000000000000
  196585205.845        52.0000000000000000
  196585206.845        49.0000000000000000
  196585207.845        35.0000000000000000
  196585208.845        35.0000000000000000
  196585209.845        31.0000000000000000
  196585210.845        28.0000000000000000
  196585211.845        25.0000000000000000
  196585212.845        28.0000000000000000
  196585213.845        26.0000000000000000
  196585214.845        30.0000000000000000
  196585215.845        27.0000000000000000
  196585216.845        31.0000000000000000
  196585217.845        31.0000000000000000
  196585218.845        28.0000000000000000
  196585219.845        29.0000000000000000
  196585220.845        27.0000000000000000
  196585221.845        31.0000000000000000
  196585222.845        30.0000000000000000
  196585223.845        30.0000000000000000
  196585224.845        30.0000000000000000
  196585225.845        30.0000000000000000
  196585226.845        30.0000000000000000
  196585227.845        28.0000000000000000
  196585228.845        27.0000000000000000
  196585229.845        25.0000000000000000
  196585230.845        27.0000000000000000
  196585231.845        28.0000000000000000
  196585232.845        30.0000000000000000
  196585233.845        29.0000000000000000
  196585234.845        26.0000000000000000
  196585235.845        25.0000000000000000
  196585236.845        26.0000000000000000
  196585237.845        26.0000000000000000
  196585238.845        28.0000000000000000
  196585239.845        29.0000000000000000
  196585240.845        33.0000000000000000
  196585241.845        29.0000000000000000
  196585242.845        27.0000000000000000
  196585243.845        25.0000000000000000
  196585244.845        22.0000000000000000
  196585245.845        23.0000000000000000
  196585246.845        23.0000000000000000
  196585247.845        28.0000000000000000
  196585248.845        29.0000000000000000
  196585249.845        31.0000000000000000
  196585250.845        30.0000000000000000
  196585251.845        27.0000000000000000
  196585252.845        26.0000000000000000
  196585253.845        24.0000000000000000
  196585254.845        25.0000000000000000
  196585255.845        26.0000000000000000
  196585256.845        30.0000000000000000
  196585257.845        32.0000000000000000
  196585258.845        32.0000000000000000
  196585259.845        31.0000000000000000
  196585260.845        30.0000000000000000
  196585261.845        29.0000000000000000
  196585262.845        25.0000000000000000
  196585263.845        27.0000000000000000
  196585264.845        27.0000000000000000
  196585265.845        27.0000000000000000
  196585266.845        21.0000000000000000
  196585267.845        24.0000000000000000
  196585268.845        28.0000000000000000
  196585269.845        34.0000000000000000
  196585270.845        35.0000000000000000
  196585271.845        31.0000000000000000
  196585272.845        28.0000000000000000
  196585273.845        24.0000000000000000
  196585274.845        29.0000000000000000
  196585275.845        28.0000000000000000
  196585276.845        31.0000000000000000
  196585277.845        31.0000000000000000
  196585278.845        33.0000000000000000
  196585279.845        28.0000000000000000
  196585280.845        26.0000000000000000
  196585281.845        26.0000000000000000
  196585282.845        30.0000000000000000
  196585283.845        26.0000000000000000
  196585284.845        27.0000000000000000
  196585285.845        29.0000000000000000
  196585286.845        33.0000000000000000
  196585287.845        31.0000000000000000
  196585288.845        31.0000000000000000
  196585289.845        30.0000000000000000
  196585290.845        29.0000000000000000
  196585291.845        25.0000000000000000
  196585292.845        26.0000000000000000
  196585293.845        25.0000000000000000
  196585294.845        24.0000000000000000
  196585295.845        23.0000000000000000
  196585296.845        22.0000000000000000
  196585297.845        22.0000000000000000
  196585298.845        23.0000000000000000
  196585299.845        26.0000000000000000
  196585300.845        28.0000000000000000
  196585301.845        28.0000000000000000
  196585302.845        27.0000000000000000
  196585303.845        26.0000000000000000
  196585304.845        27.0000000000000000
  196585305.845        27.0000000000000000
  196585306.845        27.0000000000000000
  196585307.845        29.0000000000000000
  196585308.845        28.0000000000000000
  196585309.845        32.0000000000000000
  196585310.845        25.0000000000000000
  196585311.845        24.0000000000000000
  196585312.845        20.0000000000000000
  196585313.845        24.0000000000000000
  196585314.845        26.0000000000000000
  196585315.845        26.0000000000000000
  196585316.845        26.0000000000000000
  196585317.845        25.0000000000000000
  196585318.845        23.0000000000000000
  196585319.845        26.0000000000000000
  196585320.845        27.0000000000000000
  196585321.845        30.0000000000000000
  196585322.845        23.0000000000000000
  196585323.845        25.0000000000000000
  196585324.845        28.0000000000000000
  196585325.845        33.0000000000000000
  196585326.845        31.0000000000000000
  196585327.845        28.0000000000000000
  196585328.845        26.0000000000000000
  196585329.845        25.0000000000000000
  196585330.845        29.0000000000000000
  196585331.845        27.0000000000000000
  196585332.845        31.0000000000000000
  196585333.845        28.0000000000000000
  196585334.845        33.0000000000000000
  196585335.845        30.0000000000000000
  196585336.845        27.0000000000000000
  196585337.845        22.0000000000000000
  196585338.845        26.0000000000000000
  196585339.845        27.0000000000000000
  196585340.845        32.0000000000000000
  196585341.845        31.0000000000000000
  196585342.845        32.0000000000000000
  196585343.845        32.0000000000000000
  196585344.845        31.0000000000000000
  196585345.845        32.0000000000000000
  196585346.845        31.0000000000000000
  196585347.845        32.0000000000000000
  196585348.845        32.0000000000000000
  196585349.845        32.0000000000000000
  196585350.845        33.0000000000000000
  196585351.845        30.0000000000000000
  196585352.845        29.0000000000000000
  196585353.845        30.0000000000000000
  196585354.845        32.0000000000000000
  196585355.845        29.0000000000000000
  196585356.845        26.0000000000000000
  196585357.845        23.0000000000000000
  196585358.845        23.0000000000000000
  196585359.845        23.0000000000000000
  196585360.845        25.0000000000000000
  196585361.845        25.0000000000000000
  196585362.845        27.0000000000000000
  196585363.845        26.0000000000000000
  196585364.845        30.0000000000000000
  196585365.845        32.0000000000000000
  196585366.845        31.0000000000000000
  196585367.845        28.0000000000000000
  196585368.845        26.0000000000000000
  196585369.845        28.0000000000000000
  196585370.845        28.0000000000000000
  196585371.845        29.0000000000000000
  196585372.845        30.0000000000000000
  196585373.845        30.0000000000000000
  196585374.845        30.0000000000000000
  196585375.845        26.0000000000000000
  196585376.845        27.0000000000000000
  196585377.845        28.0000000000000000
  196585378.845        30.0000000000000000
  196585379.845        28.0000000000000000
  196585380.845        24.0000000000000000
  196585381.845        29.0000000000000000
  196585382.845        27.0000000000000000
  196585383.845        28.0000000000000000
  196585384.845        26.0000000000000000
  196585385.845        28.0000000000000000
  196585386.845        29.0000000000000000
  196585387.845        26.0000000000000000
  196585388.845        25.0000000000000000
  196585389.845        26.0000000000000000
  196585390.845        27.0000000000000000
  196585391.845        30.0000000000000000
  196585392.845        31.0000000000000000
  196585393.845        31.0000000000000000
  196585394.845        29.0000000000000000
  196585395.845        30.0000000000000000
  196585396.845        31.0000000000000000
  196585397.845        30.0000000000000000
  196585398.845        26.0000000000000000
  196585399.845        27.0000000000000000
  196585400.845        32.0000000000000000
  196585401.845        33.0000000000000000
  196585402.845        28.0000000000000000
  196585403.845        27.0000000000000000
  196585404.845        29.0000000000000000
  196585405.845        30.0000000000000000
  196585406.845        23.0000000000000000
  196585407.845        20.0000000000000000
  196585408.845        19.0000000000000000
  196585409.845        22.0000000000000000
  196585410.845        19.0000000000000000
  196585411.845        20.0000000000000000
  196585412.845        18.0000000000000000
  196585413.845        23.0000000000000000
  196585414.845        25.0000000000000000
  196585415.845        26.0000000000000000
  196585416.845        25.0000000000000000
  196585417.845        24.0000000000000000
  196585418.845        29.0000000000000000
  196585419.845        32.0000000000000000
  196585420.845        31.0000000000000000
  196585421.845        26.0000000000000000
  196585422.845        25.0000000000000000
  196585423.845        27.0000000000000000
  196585424.845        27.0000000000000000
  196585425.845        27.0000000000000000
  196585426.845        29.0000000000000000
  196585427.845        31.0000000000000000
  196585428.845        31.0000000000000000
  196585429.845        32.0000000000000000
  196585430.845        30.0000000000000000
  196585431.845        29.0000000000000000
  196585432.845        27.0000000000000000
  196585433.845        26.0000000000000000
  196585434.845        30.0000000000000000
  196585435.845        28.0000000000000000
  196585436.845        27.0000000000000000
  196585437.845        26.0000000000000000
  196585438.845        29.0000000000000000
  196585439.845        27.0000000000000000
  196585440.845        27.0000000000000000
  196585441.845        26.0000000000000000
  196585442.845        28.0000000000000000
  196585443.845        27.0000000000000000
  196585444.845        25.0000000000000000
  196585445.845        26.0000000000000000
  196585446.845        29.0000000000000000
  196585447.845        30.0000000000000000
  196585448.845        28.0000000000000000
  196585449.845        28.0000000000000000
  196585450.845        28.0000000000000000
  196585451.845        26.0000000000000000
  196585452.845        24.0000000000000000
  196585453.845        28.0000000000000000
  196585454.845        32.0000000000000000
  196585455.845        32.0000000000000000
  196585456.845        27.0000000000000000
  196585457.845        27.0000000000000000
  196585458.845        24.0000000000000000
  196585459.845        28.0000000000000000
  196585460.845        28.0000000000000000
  196585461.845        31.0000000000000000
  196585462.845        28.0000000000000000
  196585463.845        28.0000000000000000
  196585464.845        27.0000000000000000
  196585465.845        27.0000000000000000
  196585466.845        27.0000000000000000
  196585467.845        28.0000000000000000
  196585468.845        32.0000000000000000
  196585469.845        31.0000000000000000
  196585470.845        26.0000000000000000
  196585471.845        22.0000000000000000
  196585472.845        24.0000000000000000
  196585473.845        29.0000000000000000
  196585474.845        27.0000000000000000
  196585475.845        27.0000000000000000
  196585476.845        27.0000000000000000
  196585477.845        28.0000000000000000
  196585478.845        27.0000000000000000
  196585479.845        24.0000000000000000
  196585480.845        28.0000000000000000
  196585481.845        33.0000000000000000
  196585482.845        32.0000000000000000
  196585483.845        28.0000000000000000
  196585484.845        25.0000000000000000
  196585485.845        28.0000000000000000
  196585486.845        31.0000000000000000
  196585487.845        31.0000000000000000
  196585488.845        28.0000000000000000
  196585489.845        27.0000000000000000
  196585490.845        27.0000000000000000
  196585491.845        27.0000000000000000
  196585492.845        28.0000000000000000
  196585493.845        29.0000000000000000
  196585494.845        34.0000000000000000
  196585495.845        33.0000000000000000
  196585496.845        32.0000000000000000
  196585497.845        28.0000000000000000
  196585498.845        28.0000000000000000
  196585499.845        30.0000000000000000
  196585500.845        29.0000000000000000
  196585501.845        28.0000000000000000
  196585502.845        27.0000000000000000
  196585503.845        29.0000000000000000
  196585504.845        27.0000000000000000
  196585505.845        25.0000000000000000
  196585506.845        22.0000000000000000
  196585507.845        24.0000000000000000
  196585508.845        25.0000000000000000
  196585509.845        26.0000000000000000
  196585510.845        26.0000000000000000
  196585511.845        25.0000000000000000
  196585512.845        30.0000000000000000
  196585513.845        33.0000000000000000
  196585514.845        33.0000000000000000
  196585515.845        30.0000000000000000
  196585516.845        26.0000000000000000
  196585517.845        29.0000000000000000
  196585518.845        28.0000000000000000
  196585519.845        32.0000000000000000
  196585520.845        32.0000000000000000
  196585521.845        33.0000000000000000
  196585522.845        29.0000000000000000
  196585523.845        27.0000000000000000
  196585524.845        24.0000000000000000
  196585525.845        27.0000000000000000
  196585526.845        28.0000000000000000
  196585527.845        33.0000000000000000
  196585528.845        31.0000000000000000
  196585529.845        32.0000000000000000
  196585530.845        27.0000000000000000
  196585531.845        28.0000000000000000
  196585532.845        28.0000000000000000
  196585533.845        30.0000000000000000
  196585534.845        32.0000000000000000
  196585535.845        29.0000000000000000
  196585536.845        28.0000000000000000
  196585537.845        23.0000000000000000
  196585538.845        24.0000000000000000
  196585539.845        25.0000000000000000
  196585540.845        28.0000000000000000
  196585541.845        30.0000000000000000
  196585542.845        28.0000000000000000
  196585543.845        24.0000000000000000
  196585544.845        22.0000000000000000
  196585545.845        27.0000000000000000
  196585546.845        28.0000000000000000
  196585547.845        24.0000000000000000
  196585548.845        19.0000000000000000
  196585549.845        20.0000000000000000
  196585550.845        21.0000000000000000
  196585551.845        22.0000000000000000
  196585552.845        24.0000000000000000
  196585553.845        25.0000000000000000
  196585554.845        26.0000000000000000
  196585555.845        25.0000000000000000
  196585556.845        18.0000000000000000
  196585557.845         3.0000000000000000

